xGASS: The connection between angular momentum, mass and atomic gas fraction in nearby galaxies

We use a sample of 559 disc galaxies extracted from the eXtended GALEX Arecibo SDSS Survey (xGASS) to study the connection between baryonic angular momentum, mass and atomic gas fraction in the local Universe. Baryonic angular momenta are determined by combining HI and H$_{2}$ integrated profiles with two-dimensional stellar mass surface density profiles. In line with previous work, we confirm that specific angular momentum and atomic gas fraction are tightly correlated, but we find a larger scatter than previously observed. This is most likely due to the wider range of galaxy properties covered by our sample. We compare our findings with the predictions of the analytical stability model developed by Obreschkow et al. and find that, while the model provides a very good first-order approximation for the connection between baryonic angular momentum, mass and gas fraction, it does not fully match our data. Specifically, we find that at fixed baryonic mass, the dependence of specific angular momentum on gas fraction is significantly weaker, and at fixed gas fraction, the slope of the angular momentum vs. mass relation is shallower than what was predicted by the model. The reasons behind this tension remain unclear, but we speculate that multiple factors may simultaneously play a role, all related to the fact that the model is not able to encapsulate the full diversity of galaxy properties in our sample.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
